A Quadratic Lower Bound for the Shield Number of the Stable Marriage Problem: Rearrangement, Extremal Construction, and Biclique Realizability

We study the Shield number of the stable marriage problem, defined as the minimum, over all preference profiles of size n, of the maximum number of blocking pairs attainable by a complete matching. We establish the universal quadratic lower bound $\sigma(n) \ge \lceil n(n-2)/6 \rceil$ using a rearrangement inequality and show that this bound is the strongest consequence obtainable from uniform first-moment arguments. We further prove a sharp min-rearrangement inequality and construct an explicit cyclic Hollow-Shell instance attaining $\lfloor (n-1)^2/4 \rfloor$ blocking pairs. We also establish sufficient Hall-type conditions for biclique realizability, prove structural limitations of uniform averaging and two-parameter linear assignment objectives, and provide complete proofs for all unconditional results. Computer-assisted verification is used only for explicitly identified computational statements and is clearly distinguished from mathematical proofs.

==> README_ancillary.txt <==
Supplementary material for:
"A Quadratic Lower Bound for the Shield Number of the Stable Marriage Problem: Rearrangement, Extremal Construction, and Biclique Realizability"

Contents

1. verify_shield_core.py
   Deterministic Python 3 program using only the standard library. It checks:
   - the polarized construction for C_n for 2 <= n <= 7;
   - the displacement formula for every matching of C_n for 2 <= n <= 7;
   - the size-5 rectangularity counterexample.

   Run:
       python verify_shield_core.py

   Recorded output:
       verification_output_original_checks.txt

2. verify_hall_n4.c
   Deterministic exact C program for Proposition "Finite Hall verification".
   It enumerates all 24^4 one-sided size-4 preference profiles on each side,
   computes all Hall-feasible victim-set masks, and checks that no H1 mask is
   disjoint from an H2 mask. By side factorization this covers all
   (24^4)^2 = 110,075,314,176 labelled two-sided profiles.

   Compile and run with a standard C compiler:
       gcc -O3 verify_hall_n4.c -o verify_hall_n4
       ./verify_hall_n4

   Recorded output:
       verification_output_hall_n4.txt

No random or heuristic computation supports a theorem in the corrected manuscript.
The general analytic theorems do not depend on these programs.


==> verification_output_hall_n4.txt <==
n=4 candidate pairs: 116
one-sided profiles per side: 331776
distinct H1 masks: 12924
distinct H2 masks: 12924
disjoint H1/H2 mask pairs: 0
labelled two-sided profiles covered: 110075314176
PASS: every size-4 strict complete profile has a Hall-feasible victim biclique of area at least 2.


==> verification_output_original_checks.txt <==
C_2: polarized count = 0; displacement formula checked for 2! matchings
C_3: polarized count = 1; displacement formula checked for 3! matchings
C_4: polarized count = 2; displacement formula checked for 4! matchings
C_5: polarized count = 4; displacement formula checked for 5! matchings
C_6: polarized count = 6; displacement formula checked for 6! matchings
C_7: polarized count = 9; displacement formula checked for 7! matchings
Counterexample: target=7, beta=13, largest rectangle=6
Manuscript witness (1, 0, 4, 2, 3) has blocking pairs: [(0, 0), (0, 4), (1, 1), (1, 3), (1, 4), (2, 1), (2, 3), (3, 1), (3, 3), (3, 4), (4, 1), (4, 2), (4, 4)]
All finite checks passed.

